LexiCon: a Benchmark for Planning under Temporal Constraints in Natural Language

Owing to their reasoning capabilities, large language models (LLMs) have been evaluated on planning tasks described in natural language. However, LLMs have largely been tested on planning domains without constraints. In order to deploy them in real-world settings where adherence to constraints, in particular safety constraints, is critical, we need to evaluate their performance on constrained planning tasks. We introduce LexiCon -- a natural language-based (Lexi) constrained (Con) planning benchmark, consisting of a suite of environments, that can be used to evaluate the planning capabilities of LLMs in a principled fashion. The core idea behind LexiCon is to take existing planning environments and impose temporal constraints on the states. These constrained problems are then translated into natural language and given to an LLM to solve. A key feature of LexiCon is its extensibility. That is, the set of supported environments can be extended with new (unconstrained) environment generators, for which temporal constraints are constructed automatically. This renders LexiCon future-proof: the hardness of the generated planning problems can be increased as the planning capabilities of LLMs improve. Our experiments reveal that the performance of state-of-the-art LLMs, including reasoning models like GPT-5, o3, and R1, deteriorates as the degree of constrainedness of the planning tasks increases.

==> data/tokens_alfworld.csv <==
x y label
7 6642 deepseek
6 5009 deepseek
8 8192 deepseek
9 7654 deepseek
6 8192 deepseek
7 6226 deepseek
8 8191 deepseek
9 8191 deepseek
10 8192 deepseek
7 7489 deepseek
6 5987 deepseek
7 7250 deepseek
4 5975 deepseek
8 8192 deepseek
7 7004 deepseek
11 8191 deepseek
7 7855 deepseek
7 7554 deepseek
8 6122 deepseek
6 8099 deepseek
9 8192 deepseek
7 7802 deepseek
5 5145 deepseek
5 8191 deepseek
8 8191 deepseek
7 1924 o3
6 1636 o3
8 3525 o3
9 4388 o3
6 2794 o3
7 1545 o3
8 2948 o3
9 2979 o3
10 2465 o3
7 2915 o3
6 1762 o3
7 1583 o3
4 1052 o3
8 4424 o3
7 2147 o3
11 4262 o3
7 3384 o3
7 2760 o3
8 1669 o3
6 2596 o3
9 2779 o3
7 2301 o3
5 2222 o3
5 2354 o3
8 4127 o3
7 4452 gemini-2.5
6 3649 gemini-2.5
8 5140 gemini-2.5
9 6597 gemini-2.5
6 2738 gemini-2.5
7 3691 gemini-2.5
8 3562 gemini-2.5
9 8021 gemini-2.5
10 4002 gemini-2.5
7 4941 gemini-2.5
6 2632 gemini-2.5
7 3715 gemini-2.5
4 3026 gemini-2.5
8 6294 gemini-2.5
7 2736 gemini-2.5
11 5186 gemini-2.5
7 3532 gemini-2.5
7 4868 gemini-2.5
8 3162 gemini-2.5
6 3600 gemini-2.5
9 7630 gemini-2.5
7 4294 gemini-2.5
5 4356 gemini-2.5
5 5688 gemini-2.5
8 5039 gemini-2.5
7 7908 gpt-5
6 6926 gpt-5
8 10745 gpt-5
9 8051 gpt-5
6 4628 gpt-5
7 6825 gpt-5
8 7032 gpt-5
9 9410 gpt-5
10 9749 gpt-5
7 10903 gpt-5
6 5142 gpt-5
7 6873 gpt-5
4 5520 gpt-5
8 9329 gpt-5
7 4631 gpt-5
11 10010 gpt-5
7 6754 gpt-5
7 6560 gpt-5
8 6585 gpt-5
6 5592 gpt-5
9 9669 gpt-5
7 5415 gpt-5
5 10530 gpt-5
5 6920 gpt-5
8 8874 gpt-5
12 8192 deepseek
12 8191 deepseek
11 8192 deepseek
11 8192 deepseek
8 8192 deepseek
9 8192 deepseek
9 7314 deepseek
13 8191 deepseek
11 8192 deepseek
10 8192 deepseek
11 6661 deepseek
8 8191 deepseek
10 8192 deepseek
12 7350 deepseek
7 6627 deepseek
13 7677 deepseek
15 8192 deepseek
12 8191 deepseek
13 8192 deepseek
12 8192 deepseek
10 8192 deepseek
10 8191 deepseek
12 8191 deepseek
17 8192 deepseek
14 8192 deepseek
14 8191 deepseek
15 8192 deepseek
13 8192 deepseek
10 8191 deepseek
12 6073 o3
12 4314 o3
11 3756 o3
11 4409 o3
8 4470 o3
9 2913 o3
9 6028 o3
13 4289 o3
11 2913 o3
10 2460 o3
11 4445 o3
8 3589 o3
10 6420 o3
12 5413 o3
7 2464 o3
13 3774 o3
15 8445 o3
12 6293 o3
13 8901 o3
12 6773 o3
10 2314 o3
10 3437 o3
12 3641 o3
17 9388 o3
14 5091 o3
14 5342 o3
15 5251 o3
13 5906 o3
10 4344 o3
12 12830 gemini-2.5
12 5077 gemini-2.5
11 5816 gemini-2.5
11 6735 gemini-2.5
8 6778 gemini-2.5
9 6428 gemini-2.5
9 6527 gemini-2.5
13 13600 gemini-2.5
11 4325 gemini-2.5
10 4817 gemini-2.5
11 8718 gemini-2.5
8 7992 gemini-2.5
10 7262 gemini-2.5
12 6242 gemini-2.5
7 2782 gemini-2.5
13 7754 gemini-2.5
15 8709 gemini-2.5
12 9522 gemini-2.5
13 6091 gemini-2.5
12 6996 gemini-2.5
10 10396 gemini-2.5
10 9009 gemini-2.5
12 10127 gemini-2.5
17 11289 gemini-2.5
14 8696 gemini-2.5
14 6458 gemini-2.5
15 7765 gemini-2.5
13 6897 gemini-2.5
10 6419 gemini-2.5
12 7855 claude_37_sonnet
11 11079 claude_37_sonnet
11 7110 claude_37_sonnet
8 7181 claude_37_sonnet
9 7343 claude_37_sonnet
10 4725 claude_37_sonnet
11 7043 claude_37_sonnet
10 10857 claude_37_sonnet
12 9967 claude_37_sonnet
14 9501 claude_37_sonnet
15 12606 claude_37_sonnet
10 12389 claude_37_sonnet
12 11875 gpt-5
12 8398 gpt-5
11 11030 gpt-5
11 14406 gpt-5
8 12852 gpt-5
9 8833 gpt-5
9 8492 gpt-5
13 20846 gpt-5
11 10187 gpt-5
10 10565 gpt-5
11 11079 gpt-5
8 12645 gpt-5
10 16976 gpt-5
12 12962 gpt-5
7 8404 gpt-5
13 14386 gpt-5
15 17844 gpt-5
12 16926 gpt-5
13 10481 gpt-5
12 10665 gpt-5
10 11616 gpt-5
10 11149 gpt-5
12 14243 gpt-5
17 20285 gpt-5
14 12281 gpt-5
14 14260 gpt-5
15 13834 gpt-5
13 17021 gpt-5
10 9486 gpt-5
15 8192 deepseek
14 8192 deepseek
13 8192 deepseek
17 8192 deepseek
14 8192 deepseek
17 8193 deepseek
17 8192 deepseek
13 8192 deepseek
12 8192 deepseek
13 8192 deepseek
15 8192 deepseek
15 8192 deepseek
18 8192 deepseek
13 8192 deepseek
12 6876 deepseek
18 8192 deepseek
16 8191 deepseek
16 8192 deepseek
20 8192 deepseek
20 8192 deepseek
12 8192 deepseek
19 8191 deepseek
9 8192 deepseek
15 8192 deepseek
15 8192 deepseek
11 8192 deepseek
11 8192 deepseek
19 8192 deepseek
19 8191 deepseek
15 6654 o3
14 6356 o3
13 6258 o3
17 11892 o3
14 5483 o3
17 11993 o3
17 17165 o3
13 7748 o3
12 6980 o3
13 4675 o3
15 7541 o3
15 7950 o3
18 9019 o3
13 5269 o3
12 3902 o3
18 4603 o3
16 12087 o3
16 9131 o3
20 4474 o3
20 7472 o3
12 8842 o3
19 8739 o3
9 4552 o3
15 6020 o3
15 8037 o3
11 4458 o3
11 5173 o3
19 9132 o3
19 6680 o3
15 9905 gemini-2.5
14 11069 gemini-2.5
13 7593 gemini-2.5
17 11293 gemini-2.5
14 6353 gemini-2.5
17 11060 gemini-2.5
17 12351 gemini-2.5
13 8406 gemini-2.5
12 4547 gemini-2.5
13 7780 gemini-2.5
15 10321 gemini-2.5
15 6138 gemini-2.5
18 8341 gemini-2.5
13 11728 gemini-2.5
12 7356 gemini-2.5
18 12454 gemini-2.5
16 11581 gemini-2.5
16 11646 gemini-2.5
20 12996 gemini-2.5
20 10552 gemini-2.5
12 9873 gemini-2.5
19 12295 gemini-2.5
9 7112 gemini-2.5
15 9868 gemini-2.5
15 12692 gemini-2.5
11 7857 gemini-2.5
11 9002 gemini-2.5
19 15040 gemini-2.5
19 12350 gemini-2.5
15 8972 claude_37_sonnet
13 8664 claude_37_sonnet
17 10584 claude_37_sonnet
17 18992 claude_37_sonnet
17 13467 claude_37_sonnet
15 6863 claude_37_sonnet
18 10523 claude_37_sonnet
16 11764 claude_37_sonnet
20 11403 claude_37_sonnet
15 11418 claude_37_sonnet
15 12184 claude_37_sonnet
15 12342 gpt-5
14 16042 gpt-5
13 16742 gpt-5
17 14621 gpt-5
14 13855 gpt-5
17 18271 gpt-5
17 17033 gpt-5
13 13604 gpt-5
12 13587 gpt-5
13 9675 gpt-5
15 17414 gpt-5
15 13432 gpt-5
18 19430 gpt-5
13 13729 gpt-5
12 10667 gpt-5
18 21616 gpt-5
16 19115 gpt-5
16 13836 gpt-5
20 20561 gpt-5
20 21332 gpt-5
12 15146 gpt-5
19 15784 gpt-5
9 14971 gpt-5
15 19419 gpt-5
15 19535 gpt-5
11 8789 gpt-5
11 14377 gpt-5
19 23685 gpt-5
19 23488 gpt-5
21 8191 deepseek
15 8192 deepseek
15 8192 deepseek
21 8192 deepseek
18 8192 deepseek
22 8192 deepseek
17 8192 deepseek
20 8192 deepseek
21 8191 deepseek
22 8192 deepseek
16 8191 deepseek
27 8192 deepseek
17 8192 deepseek
17 8192 deepseek
21 8191 deepseek
24 8191 deepseek
15 8191 deepseek
18 8192 deepseek
15 8184 deepseek
18 8192 deepseek
15 8192 deepseek
22 8192 deepseek
14 8192 deepseek
18 8192 deepseek
17 8192 deepseek
18 8192 deepseek
23 8192 deepseek
18 8192 deepseek
21 8191 deepseek
19 8191 deepseek
21 8036 o3
15 7576 o3
15 8579 o3
21 17447 o3
18 10225 o3
22 5374 o3
17 5013 o3
20 6305 o3
21 11121 o3
22 7591 o3
16 4032 o3
27 6749 o3
17 5470 o3
17 13806 o3
21 4719 o3
24 6396 o3
15 8710 o3
18 8178 o3
15 6527 o3
18 8294 o3
15 6367 o3
22 10042 o3
14 8315 o3
18 8096 o3
17 6762 o3
18 7138 o3
23 9041 o3
18 7480 o3
21 10399 o3
19 9369 o3
21 9879 gemini-2.5
15 10239 gemini-2.5
15 14020 gemini-2.5
21 13337 gemini-2.5
18 13749 gemini-2.5
22 11962 gemini-2.5
17 10230 gemini-2.5
20 14244 gemini-2.5
21 14794 gemini-2.5
22 10783 gemini-2.5
16 10973 gemini-2.5
27 17755 gemini-2.5
17 10087 gemini-2.5
17 10956 gemini-2.5
21 17312 gemini-2.5
24 16696 gemini-2.5
15 6681 gemini-2.5
18 9441 gemini-2.5
15 9128 gemini-2.5
18 15662 gemini-2.5
15 10784 gemini-2.5
22 15498 gemini-2.5
14 8897 gemini-2.5
18 13540 gemini-2.5
17 10513 gemini-2.5
18 7821 gemini-2.5
23 17935 gemini-2.5
18 9015 gemini-2.5
21 16279 gemini-2.5
19 13613 gemini-2.5
21 10903 claude_37_sonnet
15 12036 claude_37_sonnet
15 13898 claude_37_sonnet
21 7167 claude_37_sonnet
18 12383 claude_37_sonnet
22 10373 claude_37_sonnet
17 13228 claude_37_sonnet
20 6909 claude_37_sonnet
21 11445 claude_37_sonnet
22 10427 claude_37_sonnet
16 11804 claude_37_sonnet
27 19020 claude_37_sonnet
17 10144 claude_37_sonnet
14 12938 claude_37_sonnet
17 12716 claude_37_sonnet
18 9288 claude_37_sonnet
23 16249 claude_37_sonnet
18 12515 claude_37_sonnet
21 13864 claude_37_sonnet
19 13166 claude_37_sonnet
21 19632 gpt-5
15 25499 gpt-5
15 23605 gpt-5
21 25430 gpt-5
18 16021 gpt-5
22 25776 gpt-5
17 23895 gpt-5
20 21306 gpt-5
21 19848 gpt-5
22 18727 gpt-5
16 14882 gpt-5
27 22627 gpt-5
17 18029 gpt-5
17 15267 gpt-5
21 23443 gpt-5
24 21533 gpt-5
15 13553 gpt-5
18 24609 gpt-5
15 13545 gpt-5
18 20697 gpt-5
15 19338 gpt-5
22 20186 gpt-5
14 14044 gpt-5
18 16384 gpt-5
17 13387 gpt-5
18 17602 gpt-5
23 23983 gpt-5
18 15595 gpt-5
21 27702 gpt-5
19 19695 gpt-5
22 8192 deepseek
15 8192 deepseek
21 8191 deepseek
25 8192 deepseek
21 8192 deepseek
24 8191 deepseek
21 8192 deepseek
19 8192 deepseek
29 8191 deepseek
23 8192 deepseek
27 8192 deepseek
27 8192 deepseek
22 8192 deepseek
17 8192 deepseek
23 8192 deepseek
17 8191 deepseek
23 8190 deepseek
23 8186 deepseek
22 8192 deepseek
23 8192 deepseek
25 8192 deepseek
25 8192 deepseek
22 8191 deepseek
21 8192 deepseek
29 8192 deepseek
23 8192 deepseek
21 8192 deepseek
28 8191 deepseek
29 8192 deepseek
17 8190 deepseek
22 10630 o3
15 6683 o3
21 9014 o3
25 12783 o3
21 8963 o3
24 12331 o3
21 11720 o3
19 14529 o3
29 7552 o3
23 12736 o3
27 12061 o3
27 6228 o3
22 15189 o3
17 8927 o3
23 12252 o3
17 8283 o3
23 13181 o3
23 12955 o3
22 16503 o3
23 6565 o3
25 8251 o3
25 8754 o3
22 9256 o3
21 14906 o3
29 13131 o3
23 5904 o3
21 8097 o3
28 9452 o3
29 15665 o3
17 10034 o3
22 11552 gemini-2.5
15 9078 gemini-2.5
21 12540 gemini-2.5
25 11688 gemini-2.5
21 7877 gemini-2.5
24 13070 gemini-2.5
21 16634 gemini-2.5
19 16820 gemini-2.5
29 16891 gemini-2.5
23 16379 gemini-2.5
27 15877 gemini-2.5
27 15424 gemini-2.5
22 14688 gemini-2.5
17 9347 gemini-2.5
23 11816 gemini-2.5
17 13742 gemini-2.5
23 15368 gemini-2.5
23 18529 gemini-2.5
22 8783 gemini-2.5
23 16223 gemini-2.5
25 15457 gemini-2.5
25 14622 gemini-2.5
22 17334 gemini-2.5
21 16453 gemini-2.5
29 16561 gemini-2.5
23 15831 gemini-2.5
21 14880 gemini-2.5
28 13266 gemini-2.5
29 17528 gemini-2.5
17 8858 gemini-2.5
15 11812 claude_37_sonnet
25 14547 claude_37_sonnet
21 9770 claude_37_sonnet
24 14865 claude_37_sonnet
21 16233 claude_37_sonnet
19 11022 claude_37_sonnet
29 20000 claude_37_sonnet
27 14765 claude_37_sonnet
17 8508 claude_37_sonnet
23 7427 claude_37_sonnet
17 8978 claude_37_sonnet
23 9467 claude_37_sonnet
22 14824 claude_37_sonnet
25 13429 claude_37_sonnet
21 10228 claude_37_sonnet
23 17627 claude_37_sonnet
21 19508 claude_37_sonnet
22 25887 gpt-5
15 14936 gpt-5
21 17979 gpt-5
25 18595 gpt-5
21 22182 gpt-5
24 24225 gpt-5
21 24838 gpt-5
19 18466 gpt-5
29 27619 gpt-5
23 40207 gpt-5
27 31991 gpt-5
27 25804 gpt-5
22 31223 gpt-5
17 19219 gpt-5
23 26009 gpt-5
17 24149 gpt-5
23 24025 gpt-5
23 24670 gpt-5
22 34924 gpt-5
23 24824 gpt-5
25 23509 gpt-5
25 22100 gpt-5
22 25529 gpt-5
21 18408 gpt-5
29 35403 gpt-5
23 26115 gpt-5
21 23402 gpt-5
28 23323 gpt-5
29 25915 gpt-5
17 16236 gpt-5


==> data/tokens_babyai.csv <==
x y label
10 4786 deepseek
8 2800 deepseek
12 4861 deepseek
4 2497 deepseek
8 5075 deepseek
3 1975 deepseek
10 11477 deepseek
4 3391 deepseek
7 3355 deepseek
9 5491 deepseek
6 2939 deepseek
15 6279 deepseek
4 4171 deepseek
6 2947 deepseek
10 4534 deepseek
4 2096 deepseek
10 2852 deepseek
6 4978 deepseek
7 3963 deepseek
11 4685 deepseek
4 4575 deepseek
10 5388 o3
8 1142 o3
12 4137 o3
4 2140 o3
3 758 o3
10 2346 o3
4 1435 o3
7 1858 o3
9 4290 o3
6 2330 o3
15 7688 o3
4 1342 o3
4 1473 o3
6 1435 o3
10 3610 o3
4 2293 o3
10 1294 o3
6 3482 o3
7 6186 o3
11 3162 o3
4 3071 o3
10 8024 gemini-2.5
8 6574 gemini-2.5
12 10899 gemini-2.5
4 8599 gemini-2.5
8 10503 gemini-2.5
3 8244 gemini-2.5
10 17575 gemini-2.5
4 7989 gemini-2.5
7 7555 gemini-2.5
9 9606 gemini-2.5
6 6552 gemini-2.5
15 10527 gemini-2.5
4 8869 gemini-2.5
4 7902 gemini-2.5
6 7630 gemini-2.5
10 8490 gemini-2.5
4 8500 gemini-2.5
10 4514 gemini-2.5
6 10094 gemini-2.5
7 8078 gemini-2.5
11 8540 gemini-2.5
4 8449 gemini-2.5
10 7929 claude_37_sonnet
8 1890 claude_37_sonnet
12 5725 claude_37_sonnet
4 3533 claude_37_sonnet
8 10645 claude_37_sonnet
3 4317 claude_37_sonnet
10 16573 claude_37_sonnet
4 3585 claude_37_sonnet
7 3306 claude_37_sonnet
9 2636 claude_37_sonnet
6 3987 claude_37_sonnet
15 4035 claude_37_sonnet
4 5845 claude_37_sonnet
4 5018 claude_37_sonnet
6 3122 claude_37_sonnet
10 5453 claude_37_sonnet
4 4464 claude_37_sonnet
10 2549 claude_37_sonnet
6 8791 claude_37_sonnet
7 7319 claude_37_sonnet
11 4415 claude_37_sonnet
4 4733 claude_37_sonnet
10 10677 gpt-5
8 5417 gpt-5
12 14470 gpt-5
4 5544 gpt-5
8 11625 gpt-5
3 5545 gpt-5
10 19805 gpt-5
4 9384 gpt-5
7 13533 gpt-5
9 9718 gpt-5
6 7374 gpt-5
15 14566 gpt-5
4 10600 gpt-5
4 5685 gpt-5
6 5518 gpt-5
10 9525 gpt-5
4 5608 gpt-5
10 6722 gpt-5
5 8455 gpt-5
6 10894 gpt-5
7 8093 gpt-5
11 9878 gpt-5
13 4054 deepseek
19 8945 deepseek
11 3978 deepseek
17 13537 deepseek
10 3325 deepseek
13 5147 deepseek
17 9444 deepseek
18 5302 deepseek
13 5559 deepseek
10 4480 deepseek
8 2542 deepseek
10 5295 deepseek
11 4895 deepseek
10 8244 deepseek
10 4318 deepseek
15 4727 deepseek
12 8639 deepseek
12 6887 deepseek
10 7156 deepseek
19 6551 deepseek
18 13756 deepseek
10 5189 deepseek
13 11855 deepseek
11 5718 deepseek
18 6294 deepseek
7 7035 deepseek
12 4812 deepseek
9 7785 deepseek
13 7288 deepseek
13 8183 deepseek
13 3743 o3
19 12591 o3
11 2669 o3
17 9621 o3
10 1934 o3
13 8462 o3
17 4674 o3
18 2123 o3
13 7508 o3
10 12117 o3
8 1714 o3
10 4284 o3
11 4872 o3
10 5825 o3
10 5576 o3
15 4793 o3
12 5474 o3
12 6702 o3
10 6025 o3
19 9530 o3
18 6603 o3
10 2056 o3
13 5988 o3
11 2643 o3
18 12376 o3
7 2218 o3
12 3682 o3
9 8066 o3
13 3178 o3
13 4571 o3
13 10454 gemini-2.5
19 12892 gemini-2.5
11 10462 gemini-2.5
17 15086 gemini-2.5
10 5186 gemini-2.5
13 11106 gemini-2.5
17 9827 gemini-2.5
18 8446 gemini-2.5
13 12401 gemini-2.5
10 12428 gemini-2.5
8 9128 gemini-2.5
11 9779 gemini-2.5
10 9075 gemini-2.5
10 10793 gemini-2.5
15 10881 gemini-2.5
12 13280 gemini-2.5
12 10775 gemini-2.5
10 8112 gemini-2.5
19 10856 gemini-2.5
18 15183 gemini-2.5
10 8779 gemini-2.5
13 18010 gemini-2.5
11 9034 gemini-2.5
7 8174 gemini-2.5
12 11290 gemini-2.5
13 9878 gemini-2.5
13 10140 claude_37_sonnet
19 13542 claude_37_sonnet
11 8742 claude_37_sonnet
17 10642 claude_37_sonnet
10 3446 claude_37_sonnet
13 7748 claude_37_sonnet
17 6224 claude_37_sonnet
18 11459 claude_37_sonnet
13 4150 claude_37_sonnet
10 8710 claude_37_sonnet
8 2282 claude_37_sonnet
10 7852 claude_37_sonnet
11 5377 claude_37_sonnet
10 8579 claude_37_sonnet
10 3905 claude_37_sonnet
15 6333 claude_37_sonnet
12 7456 claude_37_sonnet
12 4555 claude_37_sonnet
10 6535 claude_37_sonnet
19 3969 claude_37_sonnet
18 4876 claude_37_sonnet
10 3498 claude_37_sonnet
13 5561 claude_37_sonnet
11 6007 claude_37_sonnet
18 8693 claude_37_sonnet
7 4606 claude_37_sonnet
12 4916 claude_37_sonnet
9 7066 claude_37_sonnet
13 7008 claude_37_sonnet
13 4397 claude_37_sonnet
13 13330 gpt-5
19 16218 gpt-5
11 11040 gpt-5
17 19621 gpt-5
10 5826 gpt-5
13 14592 gpt-5
17 15394 gpt-5
18 14897 gpt-5
13 14175 gpt-5
10 16813 gpt-5
8 8220 gpt-5
10 10863 gpt-5
11 7986 gpt-5
10 14901 gpt-5
10 16700 gpt-5
15 12323 gpt-5
12 16405 gpt-5
12 14416 gpt-5
10 10930 gpt-5
19 12391 gpt-5
18 14769 gpt-5
10 9010 gpt-5
13 26829 gpt-5
11 8764 gpt-5
18 21325 gpt-5
7 8157 gpt-5
12 14347 gpt-5
9 10539 gpt-5
13 12813 gpt-5
13 13563 gpt-5
12 7808 deepseek
17 5205 deepseek
12 6199 deepseek
14 9311 deepseek
15 7306 deepseek
21 12183 deepseek
20 10933 deepseek
16 10568 deepseek
11 9950 deepseek
9 3777 deepseek
17 15433 deepseek
10 7666 deepseek
15 5355 deepseek
11 4400 deepseek
15 4793 deepseek
14 4858 deepseek
10 4547 deepseek
15 9250 deepseek
23 7240 deepseek
20 12444 deepseek
21 5708 deepseek
11 6646 deepseek
25 10278 deepseek
12 8716 deepseek
9 7168 deepseek
21 10929 deepseek
12 5351 o3
17 4383 o3
12 3087 o3
12 3618 o3
15 9075 o3
21 9632 o3
20 12320 o3
16 6583 o3
11 8328 o3
9 3195 o3
17 9681 o3
17 5063 o3
10 5323 o3
15 5558 o3
11 2185 o3
15 5261 o3
14 7456 o3
10 3080 o3
24 5156 o3
15 5327 o3
23 10397 o3
20 13222 o3
23 7141 o3
21 8809 o3
11 2200 o3
25 9556 o3
12 5720 o3
9 1853 o3
21 9091 o3
12 10022 gemini-2.5
17 11583 gemini-2.5
12 10513 gemini-2.5
14 15611 gemini-2.5
12 13571 gemini-2.5
15 14639 gemini-2.5
21 13002 gemini-2.5
20 14538 gemini-2.5
16 12943 gemini-2.5
11 15331 gemini-2.5
9 13005 gemini-2.5
17 12494 gemini-2.5
17 10824 gemini-2.5
10 12387 gemini-2.5
15 10408 gemini-2.5
11 7840 gemini-2.5
15 15683 gemini-2.5
20 13855 gemini-2.5
21 11584 gemini-2.5
11 8715 gemini-2.5
25 13497 gemini-2.5
12 15556 gemini-2.5
9 11096 gemini-2.5
21 13257 gemini-2.5
12 6800 claude_37_sonnet
17 8257 claude_37_sonnet
12 5024 claude_37_sonnet
14 13385 claude_37_sonnet
12 4769 claude_37_sonnet
15 7209 claude_37_sonnet
21 6431 claude_37_sonnet
20 5146 claude_37_sonnet
11 8680 claude_37_sonnet
9 5719 claude_37_sonnet
17 7268 claude_37_sonnet
10 7098 claude_37_sonnet
15 4915 claude_37_sonnet
11 2479 claude_37_sonnet
15 5132 claude_37_sonnet
14 5436 claude_37_sonnet
10 3559 claude_37_sonnet
24 7806 claude_37_sonnet
15 7501 claude_37_sonnet
23 7033 claude_37_sonnet
20 14163 claude_37_sonnet
23 10676 claude_37_sonnet
11 7985 claude_37_sonnet
25 11920 claude_37_sonnet
9 3685 claude_37_sonnet
21 4868 claude_37_sonnet
12 14810 gpt-5
17 13423 gpt-5
12 10114 gpt-5
14 20390 gpt-5
12 11083 gpt-5
15 14614 gpt-5
21 20902 gpt-5
20 28464 gpt-5
16 21575 gpt-5
11 16818 gpt-5
9 11942 gpt-5
17 24758 gpt-5
17 24344 gpt-5
10 12661 gpt-5
15 14499 gpt-5
11 11396 gpt-5
15 21797 gpt-5
14 18708 gpt-5
10 8242 gpt-5
24 18673 gpt-5
15 16834 gpt-5
23 22151 gpt-5
20 16030 gpt-5
23 21205 gpt-5
21 15730 gpt-5
11 8961 gpt-5
25 35700 gpt-5
12 14337 gpt-5
9 7782 gpt-5
21 19017 gpt-5
32 11069 deepseek
27 10189 deepseek
15 9767 deepseek
14 7205 deepseek
14 8273 deepseek
30 11222 deepseek
25 10453 deepseek
35 9430 deepseek
16 13810 deepseek
16 9850 deepseek
15 9533 deepseek
17 8314 deepseek
18 9001 deepseek
24 8679 deepseek
15 6649 deepseek
26 8511 deepseek
24 10579 deepseek
19 10431 deepseek
25 10679 deepseek
17 12621 deepseek
29 11151 deepseek
16 9767 deepseek
15 8565 deepseek
19 10541 deepseek
19 7701 deepseek
26 5903 deepseek
13 5570 deepseek
24 11872 deepseek
16 7764 deepseek
25 8025 deepseek
32 17620 o3
27 8491 o3
15 5801 o3
14 7484 o3
14 6719 o3
30 9258 o3
25 10489 o3
35 7349 o3
16 6288 o3
16 4972 o3
15 9270 o3
17 5981 o3
18 6426 o3
24 5836 o3
15 2834 o3
26 9476 o3
24 9057 o3
19 11033 o3
25 10179 o3
17 9293 o3
29 14340 o3
16 8192 o3
15 5492 o3
19 9248 o3
19 5420 o3
26 7453 o3
13 10358 o3
24 12474 o3
16 11866 o3
25 7054 o3
32 21541 gemini-2.5
27 12731 gemini-2.5
15 12060 gemini-2.5
14 14895 gemini-2.5
14 9242 gemini-2.5
30 14510 gemini-2.5
25 12249 gemini-2.5
35 15184 gemini-2.5
16 23150 gemini-2.5
16 11920 gemini-2.5
15 9427 gemini-2.5
17 15369 gemini-2.5
18 15667 gemini-2.5
24 12046 gemini-2.5
15 12561 gemini-2.5
26 13470 gemini-2.5
24 16988 gemini-2.5
19 10920 gemini-2.5
25 13851 gemini-2.5
17 15121 gemini-2.5
29 20672 gemini-2.5
16 15229 gemini-2.5
15 12740 gemini-2.5
19 9595 gemini-2.5
19 13229 gemini-2.5
26 14452 gemini-2.5
13 11619 gemini-2.5
24 12735 gemini-2.5
16 12709 gemini-2.5
25 17984 gemini-2.5
32 8914 claude_37_sonnet
27 16164 claude_37_sonnet
15 7923 claude_37_sonnet
14 14297 claude_37_sonnet
14 8145 claude_37_sonnet
30 13109 claude_37_sonnet
25 11961 claude_37_sonnet
35 10965 claude_37_sonnet
16 10009 claude_37_sonnet
16 9953 claude_37_sonnet
15 9656 claude_37_sonnet
17 8316 claude_37_sonnet
18 8606 claude_37_sonnet
24 8638 claude_37_sonnet
15 3576 claude_37_sonnet
26 10090 claude_37_sonnet
24 10327 claude_37_sonnet
19 17303 claude_37_sonnet
25 6641 claude_37_sonnet
17 6068 claude_37_sonnet
29 7949 claude_37_sonnet
16 16315 claude_37_sonnet
15 4012 claude_37_sonnet
19 10151 claude_37_sonnet
19 8065 claude_37_sonnet
26 8276 claude_37_sonnet
13 15278 claude_37_sonnet
24 13694 claude_37_sonnet
16 9455 claude_37_sonnet
25 6940 claude_37_sonnet
32 30050 gpt-5
27 25816 gpt-5
15 16544 gpt-5
14 23206 gpt-5
14 15721 gpt-5
30 25021 gpt-5
25 23278 gpt-5
35 20397 gpt-5
16 30476 gpt-5
16 14394 gpt-5
15 16296 gpt-5
17 18487 gpt-5
18 28601 gpt-5
24 22507 gpt-5
15 14974 gpt-5
26 24771 gpt-5
24 16945 gpt-5
19 21307 gpt-5
25 20443 gpt-5
17 19587 gpt-5
29 24766 gpt-5
16 19171 gpt-5
15 15382 gpt-5
19 18048 gpt-5
19 22808 gpt-5
26 20861 gpt-5
13 16854 gpt-5
24 16814 gpt-5
16 19184 gpt-5
25 23158 gpt-5
30 9526 deepseek
22 7954 deepseek
17 4901 deepseek
37 13321 deepseek
19 10997 deepseek
24 14091 deepseek
26 15672 deepseek
19 9700 deepseek
24 8677 deepseek
21 9079 deepseek
15 5524 deepseek
28 12411 deepseek
31 12198 deepseek
21 11696 deepseek
23 11200 deepseek
19 7346 deepseek
24 11373 deepseek
23 7332 deepseek
14 10190 deepseek
25 10434 deepseek
23 7907 deepseek
13 10633 deepseek
24 11335 deepseek
12 5810 deepseek
3 1975 deepseek
10 11477 deepseek
26 10846 deepseek
27 14146 deepseek
25 8291 deepseek
22 10979 deepseek
21 11152 deepseek
13 9164 deepseek
30 11572 o3
22 6204 o3
17 6285 o3
37 10218 o3
19 8274 o3
24 11538 o3
26 9881 o3
19 6878 o3
24 12353 o3
21 7848 o3
15 8085 o3
28 12057 o3
31 13939 o3
21 7156 o3
23 8089 o3
19 5563 o3
24 11180 o3
23 13942 o3
14 6757 o3
25 6801 o3
23 4022 o3
13 3881 o3
24 9295 o3
12 3111 o3
3 758 o3
10 2346 o3
26 13692 o3
27 12156 o3
25 14431 o3
22 13442 o3
21 7312 o3
13 4721 o3
30 20781 gemini-2.5
22 14276 gemini-2.5
17 15655 gemini-2.5
37 23456 gemini-2.5
19 8552 gemini-2.5
24 18011 gemini-2.5
26 19292 gemini-2.5
19 10359 gemini-2.5
24 16358 gemini-2.5
21 12128 gemini-2.5
15 14024 gemini-2.5
28 19604 gemini-2.5
31 20549 gemini-2.5
21 14766 gemini-2.5
23 18344 gemini-2.5
19 14289 gemini-2.5
24 14241 gemini-2.5
23 13352 gemini-2.5
14 10772 gemini-2.5
25 17203 gemini-2.5
23 17002 gemini-2.5
13 11606 gemini-2.5
24 15164 gemini-2.5
12 10848 gemini-2.5
3 8244 gemini-2.5
10 17575 gemini-2.5
26 20602 gemini-2.5
27 18634 gemini-2.5
25 9269 gemini-2.5
22 12642 gemini-2.5
21 13244 gemini-2.5
13 11317 gemini-2.5
30 10943 claude_37_sonnet
22 11509 claude_37_sonnet
17 6131 claude_37_sonnet
37 13201 claude_37_sonnet
19 8149 claude_37_sonnet
24 10847 claude_37_sonnet
26 9218 claude_37_sonnet
19 7990 claude_37_sonnet
24 10014 claude_37_sonnet
21 7952 claude_37_sonnet
15 9359 claude_37_sonnet
28 9600 claude_37_sonnet
31 11968 claude_37_sonnet
21 8235 claude_37_sonnet
23 7885 claude_37_sonnet
19 10243 claude_37_sonnet
24 8192 claude_37_sonnet
23 7214 claude_37_sonnet
14 8598 claude_37_sonnet
25 14559 claude_37_sonnet
23 9808 claude_37_sonnet
13 8838 claude_37_sonnet
24 10469 claude_37_sonnet
12 4926 claude_37_sonnet
3 4317 claude_37_sonnet
10 16573 claude_37_sonnet
26 15219 claude_37_sonnet
27 10012 claude_37_sonnet
25 6783 claude_37_sonnet
22 11881 claude_37_sonnet
21 18702 claude_37_sonnet
13 6142 claude_37_sonnet
30 33019 gpt-5
22 20719 gpt-5
17 15983 gpt-5
37 24395 gpt-5
19 24824 gpt-5
24 27471 gpt-5
26 22645 gpt-5
19 18729 gpt-5
24 17344 gpt-5
21 22946 gpt-5
15 13862 gpt-5
28 24406 gpt-5
31 29557 gpt-5
21 25120 gpt-5
23 25414 gpt-5
19 24161 gpt-5
24 20573 gpt-5
23 22613 gpt-5
14 12891 gpt-5
25 22348 gpt-5
23 21558 gpt-5
13 13394 gpt-5
24 23025 gpt-5
12 13136 gpt-5
26 23996 gpt-5
27 26137 gpt-5
25 22859 gpt-5
22 27270 gpt-5
21 25637 gpt-5
13 11930 gpt-5


==> data/tokens_blocksworld.csv <==
x y label
4 4979 deepseek
3 4595 deepseek
3 2354 deepseek
13 6071 deepseek
7 9512 deepseek
2 896 deepseek
5 3395 deepseek
7 4902 deepseek
3 3008 deepseek
4 3753 deepseek
10 4842 deepseek
6 3605 deepseek
5 8025 deepseek
6 3855 deepseek
11 12583 deepseek
3 3771 deepseek
6 6793 deepseek
16 9484 deepseek
3 4064 deepseek
8 2866 deepseek
5 5582 deepseek
7 5179 deepseek
5 11872 deepseek
9 8863 deepseek
8 10061 deepseek
5 5533 deepseek
7 3369 deepseek
8 7763 deepseek
14 6592 deepseek
6 7483 deepseek
4 3004 o3
3 3029 o3
3 1385 o3
13 4416 o3
7 4177 o3
2 683 o3
5 3664 o3
7 2133 o3
3 819 o3
4 1274 o3
10 1774 o3
6 1484 o3
5 2755 o3
6 4895 o3
11 3533 o3
3 1913 o3
6 1464 o3
16 7136 o3
3 1901 o3
8 1882 o3
5 2752 o3
7 2322 o3
5 3326 o3
9 2128 o3
8 2268 o3
5 1275 o3
7 2965 o3
8 3876 o3
14 4816 o3
6 2312 o3
4 8535 gemini-2.5
3 10820 gemini-2.5
3 8563 gemini-2.5
13 11582 gemini-2.5
7 10956 gemini-2.5
2 5089 gemini-2.5
5 12464 gemini-2.5
7 10831 gemini-2.5
3 6866 gemini-2.5
4 10072 gemini-2.5
10 8528 gemini-2.5
6 10394 gemini-2.5
5 7172 gemini-2.5
6 14393 gemini-2.5
11 12407 gemini-2.5
3 12157 gemini-2.5
6 10687 gemini-2.5
16 14270 gemini-2.5
3 6609 gemini-2.5
8 7684 gemini-2.5
5 8150 gemini-2.5
7 8420 gemini-2.5
5 9088 gemini-2.5
9 10571 gemini-2.5
8 12652 gemini-2.5
5 5319 gemini-2.5
7 9184 gemini-2.5
8 16366 gemini-2.5
14 9942 gemini-2.5
6 10677 gemini-2.5
4 7192 claude_37_sonnet
3 6431 claude_37_sonnet
3 6098 claude_37_sonnet
13 8560 claude_37_sonnet
7 7154 claude_37_sonnet
2 1727 claude_37_sonnet
5 8355 claude_37_sonnet
7 7296 claude_37_sonnet
3 1718 claude_37_sonnet
4 4091 claude_37_sonnet
10 4558 claude_37_sonnet
6 4395 claude_37_sonnet
5 5171 claude_37_sonnet
6 9370 claude_37_sonnet
11 4980 claude_37_sonnet
3 8419 claude_37_sonnet
6 2220 claude_37_sonnet
16 9250 claude_37_sonnet
3 6318 claude_37_sonnet
8 4053 claude_37_sonnet
5 8722 claude_37_sonnet
7 3713 claude_37_sonnet
5 7162 claude_37_sonnet
9 6671 claude_37_sonnet
8 2852 claude_37_sonnet
5 3786 claude_37_sonnet
7 5735 claude_37_sonnet
8 6417 claude_37_sonnet
14 6494 claude_37_sonnet
6 11180 claude_37_sonnet
4 7408 gpt-5
3 9096 gpt-5
3 6300 gpt-5
13 13621 gpt-5
7 17093 gpt-5
2 2590 gpt-5
5 11842 gpt-5
7 10379 gpt-5
3 4198 gpt-5
4 6317 gpt-5
10 8289 gpt-5
6 4544 gpt-5
5 12214 gpt-5
6 14208 gpt-5
11 9191 gpt-5
3 7846 gpt-5
6 11051 gpt-5
16 10579 gpt-5
3 5089 gpt-5
8 10637 gpt-5
5 12851 gpt-5
7 7941 gpt-5
5 7857 gpt-5
9 10683 gpt-5
8 10447 gpt-5
5 5742 gpt-5
7 9416 gpt-5
8 12183 gpt-5
14 9859 gpt-5
9 11523 deepseek
11 12500 deepseek
8 4084 deepseek
11 13833 deepseek
10 12679 deepseek
18 12717 deepseek
8 4314 deepseek
7 9011 deepseek
9 10069 deepseek
10 10563 deepseek
9 11463 deepseek
6 8410 deepseek
13 11170 deepseek
26 15599 deepseek
9 7760 deepseek
5 9360 deepseek
13 9318 deepseek
5 9826 deepseek
11 13104 deepseek
9 9943 deepseek
5 8395 deepseek
16 9647 deepseek
13 11432 deepseek
7 8812 deepseek
9 10193 deepseek
7 8578 deepseek
6 9134 deepseek
9 10954 deepseek
9 11324 deepseek
14 10372 deepseek
9 7594 o3
11 5687 o3
8 3148 o3
11 8066 o3
10 8009 o3
18 5615 o3
8 4381 o3
7 4889 o3
9 6384 o3
10 9723 o3
9 8373 o3
6 7427 o3
13 8746 o3
26 13176 o3
9 14314 o3
5 7764 o3
13 3020 o3
5 2626 o3
11 5949 o3
9 4013 o3
5 5424 o3
16 7042 o3
13 7105 o3
7 1866 o3
9 5474 o3
7 9196 o3
6 4059 o3
9 6188 o3
9 5032 o3
14 11758 o3
9 12114 gemini-2.5
11 14743 gemini-2.5
8 9464 gemini-2.5
11 19270 gemini-2.5
10 11973 gemini-2.5
18 12655 gemini-2.5
8 10952 gemini-2.5
7 13692 gemini-2.5
9 16937 gemini-2.5
10 20674 gemini-2.5
9 14396 gemini-2.5
6 14869 gemini-2.5
13 20056 gemini-2.5
26 16998 gemini-2.5
9 13173 gemini-2.5
5 14164 gemini-2.5
13 12110 gemini-2.5
5 11254 gemini-2.5
11 23922 gemini-2.5
9 9887 gemini-2.5
5 11009 gemini-2.5
16 16717 gemini-2.5
13 13226 gemini-2.5
7 10214 gemini-2.5
9 10937 gemini-2.5
7 16335 gemini-2.5
6 15380 gemini-2.5
9 19358 gemini-2.5
9 10517 gemini-2.5
14 17771 gemini-2.5
9 9805 claude_37_sonnet
11 15078 claude_37_sonnet
8 3509 claude_37_sonnet
11 19428 claude_37_sonnet
10 16215 claude_37_sonnet
18 10416 claude_37_sonnet
8 4167 claude_37_sonnet
7 11825 claude_37_sonnet
9 8808 claude_37_sonnet
10 12553 claude_37_sonnet
9 10751 claude_37_sonnet
6 14721 claude_37_sonnet
13 6349 claude_37_sonnet
26 12329 claude_37_sonnet
9 12804 claude_37_sonnet
5 9158 claude_37_sonnet
13 9925 claude_37_sonnet
5 7271 claude_37_sonnet
11 9441 claude_37_sonnet
9 5355 claude_37_sonnet
5 9038 claude_37_sonnet
16 8385 claude_37_sonnet
13 9719 claude_37_sonnet
7 8831 claude_37_sonnet
9 11553 claude_37_sonnet
7 10459 claude_37_sonnet
6 5420 claude_37_sonnet
9 7545 claude_37_sonnet
9 9183 claude_37_sonnet
14 10742 claude_37_sonnet
9 11677 gpt-5
11 18410 gpt-5
8 11008 gpt-5
11 17450 gpt-5
10 22582 gpt-5
18 21347 gpt-5
8 8016 gpt-5
7 18179 gpt-5
9 19482 gpt-5
10 13911 gpt-5
9 18984 gpt-5
6 18486 gpt-5
13 23618 gpt-5
26 23723 gpt-5
9 21085 gpt-5
5 21000 gpt-5
13 12729 gpt-5
5 8118 gpt-5
11 26417 gpt-5
9 14938 gpt-5
5 17099 gpt-5
16 13238 gpt-5
13 17460 gpt-5
7 13438 gpt-5
9 16085 gpt-5
7 17952 gpt-5
6 15746 gpt-5
9 17823 gpt-5
9 13077 gpt-5
17 10851 deepseek
7 5763 deepseek
11 13097 deepseek
9 5882 deepseek
8 10861 deepseek
10 9097 deepseek
14 7933 deepseek
8 7410 deepseek
13 13934 deepseek
13 10314 deepseek
10 13143 deepseek
19 11251 deepseek
13 9784 deepseek
12 11399 deepseek
11 13438 deepseek
15 11764 deepseek
11 9421 deepseek
19 12048 deepseek
26 12334 deepseek
9 11247 deepseek
16 7747 deepseek
10 10595 deepseek
14 9954 deepseek
9 7407 deepseek
13 11270 deepseek
13 5658 deepseek
14 10018 deepseek
10 9037 deepseek
17 11851 o3
7 4117 o3
11 5893 o3
11 7930 o3
9 11501 o3
8 8816 o3
10 7926 o3
14 9297 o3
12 6202 o3
8 8941 o3
13 8780 o3
13 5443 o3
10 5855 o3
19 8592 o3
13 8984 o3
12 5504 o3
11 11252 o3
15 9438 o3
11 4613 o3
19 9043 o3
26 10296 o3
9 5676 o3
16 6498 o3
10 10116 o3
14 6569 o3
9 6460 o3
13 7841 o3
13 7190 o3
14 5587 o3
10 9734 o3
17 23166 gemini-2.5
7 11078 gemini-2.5
11 19993 gemini-2.5
11 16311 gemini-2.5
9 14892 gemini-2.5
8 16410 gemini-2.5
10 20042 gemini-2.5
14 18108 gemini-2.5
12 19461 gemini-2.5
8 9417 gemini-2.5
13 20351 gemini-2.5
13 17495 gemini-2.5
10 15848 gemini-2.5
19 21985 gemini-2.5
13 13588 gemini-2.5
12 16247 gemini-2.5
11 17829 gemini-2.5
15 17938 gemini-2.5
11 12609 gemini-2.5
19 28897 gemini-2.5
26 19782 gemini-2.5
9 19273 gemini-2.5
16 18081 gemini-2.5
10 14805 gemini-2.5
14 13197 gemini-2.5
9 13375 gemini-2.5
13 14842 gemini-2.5
13 12034 gemini-2.5
14 19160 gemini-2.5
10 11437 gemini-2.5
17 373 claude_37_sonnet
7 7635 claude_37_sonnet
11 9470 claude_37_sonnet
11 12420 claude_37_sonnet
9 9486 claude_37_sonnet
8 13292 claude_37_sonnet
10 13483 claude_37_sonnet
14 11340 claude_37_sonnet
12 9304 claude_37_sonnet
8 13743 claude_37_sonnet
13 18640 claude_37_sonnet
13 521 claude_37_sonnet
10 8501 claude_37_sonnet
19 8450 claude_37_sonnet
13 9090 claude_37_sonnet
12 16546 claude_37_sonnet
11 8957 claude_37_sonnet
15 12651 claude_37_sonnet
11 6586 claude_37_sonnet
19 15417 claude_37_sonnet
26 15771 claude_37_sonnet
9 9242 claude_37_sonnet
16 409 claude_37_sonnet
10 9703 claude_37_sonnet
14 14581 claude_37_sonnet
9 3754 claude_37_sonnet
13 12732 claude_37_sonnet
13 4823 claude_37_sonnet
14 12604 claude_37_sonnet
10 7460 claude_37_sonnet
17 26329 gpt-5
7 13192 gpt-5
11 28084 gpt-5
11 19053 gpt-5
9 25568 gpt-5
8 18327 gpt-5
10 20191 gpt-5
14 36325 gpt-5
12 15594 gpt-5
8 23712 gpt-5
13 18812 gpt-5
13 16758 gpt-5
10 22290 gpt-5
19 24814 gpt-5
13 16452 gpt-5
12 27181 gpt-5
11 20906 gpt-5
15 19281 gpt-5
11 16370 gpt-5
19 26307 gpt-5
26 18929 gpt-5
9 22816 gpt-5
16 17360 gpt-5
10 18215 gpt-5
14 39428 gpt-5
9 18735 gpt-5
13 25223 gpt-5
13 18953 gpt-5
14 12486 gpt-5
10 17764 gpt-5
11 11222 deepseek
19 12060 deepseek
15 6664 deepseek
13 11234 deepseek
17 15602 deepseek
11 7209 deepseek
19 10620 deepseek
13 12450 deepseek
12 9680 deepseek
9 10048 deepseek
13 12368 deepseek
13 14824 deepseek
12 14159 deepseek
7 11287 deepseek
22 12608 deepseek
11 13877 deepseek
13 8273 deepseek
11 10287 deepseek
15 12372 deepseek
15 9948 deepseek
7 7285 deepseek
11 13216 deepseek
9 13471 deepseek
7 9326 deepseek
13 10629 deepseek
14 11299 deepseek
14 14595 deepseek
10 10558 deepseek
15 12743 deepseek
11 9240 deepseek
11 11462 o3
19 12034 o3
15 5990 o3
13 10828 o3
17 11273 o3
11 7941 o3
19 16414 o3
13 5514 o3
12 16985 o3
9 4756 o3
13 7843 o3
13 6758 o3
12 8021 o3
7 7298 o3
22 8896 o3
11 9268 o3
13 8843 o3
11 7504 o3
15 13303 o3
7 8410 o3
11 6598 o3
9 7536 o3
7 11704 o3
13 8344 o3
14 13767 o3
14 8334 o3
10 12305 o3
15 11414 o3
11 10161 o3
11 24279 gemini-2.5
19 20279 gemini-2.5
15 15900 gemini-2.5
13 16741 gemini-2.5
17 19560 gemini-2.5
11 15455 gemini-2.5
19 14870 gemini-2.5
13 19860 gemini-2.5
12 14398 gemini-2.5
9 15987 gemini-2.5
13 20588 gemini-2.5
13 16503 gemini-2.5
12 15424 gemini-2.5
7 14763 gemini-2.5
22 24425 gemini-2.5
11 16117 gemini-2.5
13 17198 gemini-2.5
11 15775 gemini-2.5
9 16101 gemini-2.5
13 29730 gemini-2.5
14 16631 gemini-2.5
14 20893 gemini-2.5
10 23007 gemini-2.5
15 29845 gemini-2.5
11 12060 gemini-2.5
11 12803 claude_37_sonnet
19 13894 claude_37_sonnet
15 8937 claude_37_sonnet
13 14888 claude_37_sonnet
17 11812 claude_37_sonnet
11 5705 claude_37_sonnet
19 17194 claude_37_sonnet
13 8220 claude_37_sonnet
12 10847 claude_37_sonnet
9 6191 claude_37_sonnet
13 16486 claude_37_sonnet
13 11963 claude_37_sonnet
12 8094 claude_37_sonnet
7 16110 claude_37_sonnet
22 14008 claude_37_sonnet
11 15293 claude_37_sonnet
13 18797 claude_37_sonnet
11 13370 claude_37_sonnet
15 14983 claude_37_sonnet
15 10943 claude_37_sonnet
7 5409 claude_37_sonnet
11 12189 claude_37_sonnet
9 11441 claude_37_sonnet
7 6922 claude_37_sonnet
13 20000 claude_37_sonnet
14 14429 claude_37_sonnet
14 13846 claude_37_sonnet
10 7036 claude_37_sonnet
15 12733 claude_37_sonnet
11 14717 claude_37_sonnet
11 25653 gpt-5
19 25390 gpt-5
15 22994 gpt-5
13 23342 gpt-5
17 29951 gpt-5
11 20024 gpt-5
19 29955 gpt-5
13 28760 gpt-5
9 21576 gpt-5
13 25204 gpt-5
13 18121 gpt-5
12 23620 gpt-5
7 26587 gpt-5
22 17123 gpt-5
11 25707 gpt-5
13 17724 gpt-5
11 18231 gpt-5
15 21356 gpt-5
15 24668 gpt-5
7 18445 gpt-5
11 18600 gpt-5
9 22180 gpt-5
7 16141 gpt-5
13 31546 gpt-5
14 31748 gpt-5
14 24475 gpt-5
10 20469 gpt-5
15 21449 gpt-5
11 17181 gpt-5
19 11382 deepseek
19 12166 deepseek
15 11486 deepseek
13 10688 deepseek
13 9924 deepseek
15 9939 deepseek
16 13672 deepseek
16 10988 deepseek
13 10647 deepseek
21 10083 deepseek
23 11669 deepseek
20 9626 deepseek
19 12387 deepseek
17 9848 deepseek
21 11195 deepseek
11 10051 deepseek
23 10427 deepseek
17 10720 deepseek
13 10199 deepseek
17 13406 deepseek
16 11189 deepseek
14 14529 deepseek
15 12055 deepseek
11 12798 deepseek
15 12624 deepseek
22 10759 deepseek
17 14790 deepseek
16 12319 deepseek
13 12409 deepseek
16 12296 deepseek
19 9551 o3
19 14850 o3
15 10563 o3
13 9572 o3
13 10063 o3
15 9893 o3
16 9972 o3
16 13152 o3
13 12621 o3
21 12241 o3
23 15337 o3
20 5962 o3
19 11841 o3
17 10298 o3
21 9245 o3
11 10885 o3
17 7343 o3
13 7995 o3
17 8570 o3
16 14010 o3
14 7961 o3
15 9715 o3
15 10857 o3
22 13413 o3
17 11046 o3
16 17111 o3
13 6126 o3
16 16173 o3
19 25913 gemini-2.5
19 22208 gemini-2.5
15 21264 gemini-2.5
13 20714 gemini-2.5
13 17652 gemini-2.5
15 24210 gemini-2.5
16 26806 gemini-2.5
16 28996 gemini-2.5
13 21199 gemini-2.5
21 21019 gemini-2.5
23 32467 gemini-2.5
20 34788 gemini-2.5
19 20926 gemini-2.5
17 26041 gemini-2.5
21 20009 gemini-2.5
11 13205 gemini-2.5
23 16001 gemini-2.5
17 20136 gemini-2.5
13 21897 gemini-2.5
17 11306 gemini-2.5
16 23744 gemini-2.5
14 29937 gemini-2.5
15 16586 gemini-2.5
11 17063 gemini-2.5
15 14061 gemini-2.5
22 22798 gemini-2.5
17 21789 gemini-2.5
16 19227 gemini-2.5
13 17384 gemini-2.5
16 20965 gemini-2.5
19 15365 claude_37_sonnet
19 13466 claude_37_sonnet
15 12639 claude_37_sonnet
13 12961 claude_37_sonnet
13 16903 claude_37_sonnet
15 12517 claude_37_sonnet
16 20000 claude_37_sonnet
16 20000 claude_37_sonnet
13 18144 claude_37_sonnet
21 16215 claude_37_sonnet
23 13662 claude_37_sonnet
20 14966 claude_37_sonnet
19 17093 claude_37_sonnet
17 11860 claude_37_sonnet
21 9624 claude_37_sonnet
11 20000 claude_37_sonnet
23 13245 claude_37_sonnet
17 13671 claude_37_sonnet
13 15669 claude_37_sonnet
17 11854 claude_37_sonnet
16 18169 claude_37_sonnet
14 18545 claude_37_sonnet
15 8642 claude_37_sonnet
11 12070 claude_37_sonnet
15 10086 claude_37_sonnet
22 14177 claude_37_sonnet
17 12815 claude_37_sonnet
16 12958 claude_37_sonnet
13 4945 claude_37_sonnet
16 18047 claude_37_sonnet
19 28273 gpt-5
19 24833 gpt-5
15 25527 gpt-5
13 29117 gpt-5
13 21897 gpt-5
15 29191 gpt-5
16 28241 gpt-5
16 36416 gpt-5
13 30855 gpt-5
21 22249 gpt-5
23 35512 gpt-5
20 19597 gpt-5
19 21883 gpt-5
17 22415 gpt-5
21 28628 gpt-5
11 21813 gpt-5
17 30375 gpt-5
13 27201 gpt-5
17 16749 gpt-5
16 31185 gpt-5
14 30988 gpt-5
15 27220 gpt-5
11 24685 gpt-5
15 23785 gpt-5
22 32280 gpt-5
17 25935 gpt-5
16 35297 gpt-5
13 28833 gpt-5
16 23567 gpt-5


==> data/tokens_logistics.csv <==
x y label
29 13628 deepseek
17 8681 deepseek
17 8038 deepseek
22 9650 deepseek
23 14756 deepseek
17 8756 deepseek
19 8049 deepseek
11 4045 deepseek
20 11467 deepseek
9 4379 deepseek
10 9021 deepseek
17 7847 deepseek
9 3245 deepseek
25 14461 deepseek
15 10835 deepseek
23 8772 deepseek
10 8461 deepseek
17 14360 deepseek
17 6990 deepseek
11 7283 deepseek
11 6322 deepseek
22 13165 deepseek
17 8212 deepseek
16 8020 deepseek
27 14564 deepseek
12 7877 deepseek
22 10603 deepseek
23 12308 deepseek
16 10000 deepseek
17 11550 deepseek
29 10907 o3
17 8063 o3
17 6203 o3
22 9658 o3
23 10546 o3
17 6842 o3
19 7382 o3
11 2475 o3
20 8434 o3
9 3534 o3
10 6043 o3
17 3834 o3
9 2954 o3
25 11007 o3
15 6107 o3
23 9087 o3
10 2075 o3
17 12022 o3
17 5051 o3
11 3755 o3
11 4213 o3
22 7359 o3
17 6907 o3
16 10282 o3
27 14440 o3
12 4984 o3
22 6909 o3
23 7435 o3
16 12466 o3
17 7563 o3
29 15779 gemini-2.5
17 13034 gemini-2.5
17 14452 gemini-2.5
22 12223 gemini-2.5
23 14097 gemini-2.5
17 13200 gemini-2.5
19 15220 gemini-2.5
11 6093 gemini-2.5
20 12027 gemini-2.5
9 8940 gemini-2.5
10 14504 gemini-2.5
17 11110 gemini-2.5
9 6455 gemini-2.5
25 19970 gemini-2.5
15 14329 gemini-2.5
23 16178 gemini-2.5
10 6040 gemini-2.5
17 15155 gemini-2.5
17 18948 gemini-2.5
11 11960 gemini-2.5
11 7104 gemini-2.5
22 14339 gemini-2.5
17 14765 gemini-2.5
16 12207 gemini-2.5
27 14999 gemini-2.5
12 11795 gemini-2.5
22 11063 gemini-2.5
23 11431 gemini-2.5
16 12882 gemini-2.5
17 11943 gemini-2.5
29 14558 claude_37_sonnet
17 10330 claude_37_sonnet
17 6643 claude_37_sonnet
22 13266 claude_37_sonnet
23 17316 claude_37_sonnet
17 8279 claude_37_sonnet
19 7372 claude_37_sonnet
11 4383 claude_37_sonnet
20 10781 claude_37_sonnet
9 9159 claude_37_sonnet
10 3115 claude_37_sonnet
17 5386 claude_37_sonnet
9 5725 claude_37_sonnet
25 12259 claude_37_sonnet
15 10269 claude_37_sonnet
23 7689 claude_37_sonnet
10 5320 claude_37_sonnet
17 8171 claude_37_sonnet
17 8085 claude_37_sonnet
11 11081 claude_37_sonnet
11 3592 claude_37_sonnet
22 14653 claude_37_sonnet
17 6620 claude_37_sonnet
16 9694 claude_37_sonnet
27 8866 claude_37_sonnet
12 7142 claude_37_sonnet
22 4682 claude_37_sonnet
23 8376 claude_37_sonnet
16 9567 claude_37_sonnet
17 8518 claude_37_sonnet
29 23246 gpt-5
17 23351 gpt-5
17 15790 gpt-5
22 13294 gpt-5
23 22647 gpt-5
17 15470 gpt-5
19 18889 gpt-5
11 9246 gpt-5
20 21077 gpt-5
9 9026 gpt-5
10 12750 gpt-5
17 14894 gpt-5
9 6910 gpt-5
25 20121 gpt-5
15 14670 gpt-5
23 17982 gpt-5
10 11022 gpt-5
17 18478 gpt-5
17 12270 gpt-5
11 8926 gpt-5
11 11678 gpt-5
22 14386 gpt-5
17 13934 gpt-5
16 16414 gpt-5
27 21248 gpt-5
12 11499 gpt-5
22 12400 gpt-5
23 14846 gpt-5
16 13221 gpt-5
17 15150 gpt-5
25 15662 deepseek
22 11643 deepseek
16 8587 deepseek
10 10071 deepseek
20 7444 deepseek
14 8086 deepseek
20 15923 deepseek
33 9800 deepseek
26 9742 deepseek
20 10501 deepseek
22 13330 deepseek
21 6618 deepseek
26 13233 deepseek
30 15252 deepseek
20 12589 deepseek
28 11701 deepseek
18 11584 deepseek
33 10136 deepseek
21 17929 deepseek
29 15221 deepseek
19 12956 deepseek
31 13529 deepseek
25 13249 deepseek
27 11431 deepseek
25 12400 deepseek
24 10561 deepseek
30 13626 deepseek
19 13049 deepseek
24 10804 deepseek
25 10984 o3
22 14968 o3
21 6640 o3
25 10793 o3
29 13521 o3
25 11122 o3
24 10646 o3
30 14695 o3
19 8722 o3
24 12785 o3
25 14560 gemini-2.5
22 15131 gemini-2.5
16 11215 gemini-2.5
10 10850 gemini-2.5
20 16313 gemini-2.5
14 10808 gemini-2.5
20 13153 gemini-2.5
33 20915 gemini-2.5
26 11226 gemini-2.5
20 12632 gemini-2.5
22 11823 gemini-2.5
21 10333 gemini-2.5
26 17466 gemini-2.5
30 14664 gemini-2.5
20 17235 gemini-2.5
28 14101 gemini-2.5
18 14574 gemini-2.5
33 17480 gemini-2.5
21 15345 gemini-2.5
29 19379 gemini-2.5
19 12620 gemini-2.5
31 19053 gemini-2.5
25 14369 gemini-2.5
27 18242 gemini-2.5
29 16982 gemini-2.5
25 14118 gemini-2.5
30 20568 gemini-2.5
19 12773 gemini-2.5
24 11358 gemini-2.5
25 13597 claude_37_sonnet
22 13204 claude_37_sonnet
16 6416 claude_37_sonnet
10 5559 claude_37_sonnet
14 5667 claude_37_sonnet
20 14092 claude_37_sonnet
33 7073 claude_37_sonnet
20 15837 claude_37_sonnet
22 9807 claude_37_sonnet
21 12282 claude_37_sonnet
26 12188 claude_37_sonnet
30 12430 claude_37_sonnet
20 12323 claude_37_sonnet
28 8772 claude_37_sonnet
18 6731 claude_37_sonnet
33 10737 claude_37_sonnet
21 16078 claude_37_sonnet
29 14094 claude_37_sonnet
19 9299 claude_37_sonnet
31 10821 claude_37_sonnet
25 14720 claude_37_sonnet
27 14488 claude_37_sonnet
29 9432 claude_37_sonnet
24 8520 claude_37_sonnet
19 13696 claude_37_sonnet
24 7938 claude_37_sonnet
25 24597 gpt-5
22 14508 gpt-5
16 10144 gpt-5
10 12112 gpt-5
20 15831 gpt-5
14 11589 gpt-5
20 27411 gpt-5
33 16825 gpt-5
26 26528 gpt-5
20 19925 gpt-5
22 17264 gpt-5
21 15138 gpt-5
26 15013 gpt-5
30 24855 gpt-5
20 23383 gpt-5
28 23228 gpt-5
18 17013 gpt-5
33 25438 gpt-5
21 20188 gpt-5
29 17256 gpt-5
19 16071 gpt-5
31 30339 gpt-5
25 20761 gpt-5
27 20336 gpt-5
29 21509 gpt-5
25 20629 gpt-5
24 24009 gpt-5
30 18779 gpt-5
19 16197 gpt-5
24 24773 gpt-5
38 10346 deepseek
31 9116 deepseek
24 13366 deepseek
29 10278 deepseek
30 15247 deepseek
36 12855 deepseek
28 14131 deepseek
22 9168 deepseek
25 12087 deepseek
27 11919 deepseek
29 12346 deepseek
28 10352 deepseek
32 15826 deepseek
35 12316 deepseek
29 12767 deepseek
23 14471 deepseek
26 14851 deepseek
29 13368 deepseek
24 9806 deepseek
23 15800 deepseek
24 10448 deepseek
33 11860 deepseek
20 8481 deepseek
29 13655 deepseek
18 14792 deepseek
33 15204 deepseek
31 10987 deepseek
26 11920 deepseek
38 15697 o3
31 14784 o3
24 9488 o3
29 12775 o3
30 14390 o3
36 13601 o3
31 13589 o3
28 10947 o3
22 8125 o3
25 9823 o3
27 7602 o3
29 9307 o3
28 9480 o3
32 18297 o3
35 20162 o3
29 21196 o3
23 13117 o3
26 10603 o3
29 13097 o3
24 7570 o3
23 5762 o3
24 14550 o3
33 13593 o3
20 8675 o3
29 18598 o3
18 6806 o3
33 12279 o3
25 12867 o3
26 12274 o3
38 17406 gemini-2.5
31 13875 gemini-2.5
24 21814 gemini-2.5
29 15135 gemini-2.5
30 18347 gemini-2.5
36 17824 gemini-2.5
31 15713 gemini-2.5
28 21685 gemini-2.5
22 14198 gemini-2.5
25 15106 gemini-2.5
27 14405 gemini-2.5
29 18716 gemini-2.5
28 13525 gemini-2.5
32 19430 gemini-2.5
35 19909 gemini-2.5
29 17952 gemini-2.5
23 15750 gemini-2.5
26 14317 gemini-2.5
29 20961 gemini-2.5
24 12614 gemini-2.5
23 19165 gemini-2.5
24 17702 gemini-2.5
33 18103 gemini-2.5
20 12241 gemini-2.5
29 19050 gemini-2.5
18 15734 gemini-2.5
33 19375 gemini-2.5
31 20345 gemini-2.5
25 15087 gemini-2.5
26 21249 gemini-2.5
31 18715 claude_37_sonnet
24 16472 claude_37_sonnet
29 16479 claude_37_sonnet
30 15093 claude_37_sonnet
31 16428 claude_37_sonnet
28 12058 claude_37_sonnet
22 7289 claude_37_sonnet
27 15569 claude_37_sonnet
28 12772 claude_37_sonnet
32 18612 claude_37_sonnet
33 20000 claude_37_sonnet
29 15461 claude_37_sonnet
33 13190 claude_37_sonnet
31 15197 claude_37_sonnet
25 12614 claude_37_sonnet
26 16607 claude_37_sonnet
38 30094 gpt-5
31 33701 gpt-5
24 25348 gpt-5
29 27676 gpt-5
30 27987 gpt-5
36 28037 gpt-5
31 19372 gpt-5
28 23617 gpt-5
22 16496 gpt-5
25 24402 gpt-5
27 29678 gpt-5
29 15822 gpt-5
28 22524 gpt-5
32 22252 gpt-5
35 19033 gpt-5
29 28432 gpt-5
23 26046 gpt-5
26 22334 gpt-5
24 19973 gpt-5
23 20021 gpt-5
24 26889 gpt-5
33 26444 gpt-5
20 20757 gpt-5
29 26380 gpt-5
18 19961 gpt-5
33 27804 gpt-5
31 26023 gpt-5
25 19303 gpt-5
26 19509 gpt-5
33 11836 deepseek
30 10137 deepseek
31 13206 deepseek
36 10391 deepseek
34 15197 deepseek
38 12305 deepseek
29 12455 deepseek
29 14640 deepseek
25 9733 deepseek
25 12301 deepseek
30 12574 deepseek
32 12363 deepseek
42 10165 deepseek
33 14383 deepseek
36 12680 deepseek
22 12264 deepseek
36 11139 deepseek
32 10041 deepseek
34 11997 deepseek
31 11972 deepseek
35 12912 deepseek
24 12586 deepseek
28 11986 deepseek
45 11118 deepseek
36 12623 deepseek
27 11275 deepseek
35 12051 deepseek
35 10171 deepseek
36 11170 deepseek
35 13460 deepseek
33 16853 o3
30 7844 o3
31 14326 o3
36 13133 o3
34 13549 o3
38 13362 o3
29 14521 o3
29 11113 o3
25 10272 o3
25 9730 o3
30 12912 o3
32 12001 o3
42 10904 o3
33 13119 o3
36 14268 o3
22 11129 o3
36 16590 o3
32 12338 o3
34 12070 o3
31 16512 o3
35 14777 o3
24 10565 o3
28 10027 o3
45 11626 o3
36 13130 o3
27 14150 o3
35 14104 o3
35 10113 o3
36 12296 o3
35 15171 o3
33 19181 gemini-2.5
30 15724 gemini-2.5
31 16034 gemini-2.5
36 18474 gemini-2.5
34 20551 gemini-2.5
38 22599 gemini-2.5
29 15682 gemini-2.5
29 16494 gemini-2.5
25 12792 gemini-2.5
25 17608 gemini-2.5
30 19379 gemini-2.5
32 18021 gemini-2.5
42 18364 gemini-2.5
33 15103 gemini-2.5
36 23782 gemini-2.5
22 18059 gemini-2.5
36 20914 gemini-2.5
32 15659 gemini-2.5
34 15251 gemini-2.5
31 19922 gemini-2.5
35 17494 gemini-2.5
24 20120 gemini-2.5
28 20732 gemini-2.5
45 24085 gemini-2.5
36 19547 gemini-2.5
27 22422 gemini-2.5
35 19601 gemini-2.5
35 26061 gemini-2.5
36 23668 gemini-2.5
35 20654 gemini-2.5
33 18048 claude_37_sonnet
30 13423 claude_37_sonnet
31 17740 claude_37_sonnet
36 15061 claude_37_sonnet
34 14845 claude_37_sonnet
38 16496 claude_37_sonnet
29 12230 claude_37_sonnet
29 13165 claude_37_sonnet
25 11889 claude_37_sonnet
25 15360 claude_37_sonnet
30 12466 claude_37_sonnet
32 7453 claude_37_sonnet
42 16028 claude_37_sonnet
33 10561 claude_37_sonnet
36 9681 claude_37_sonnet
22 15584 claude_37_sonnet
36 17389 claude_37_sonnet
32 20000 claude_37_sonnet
34 20000 claude_37_sonnet
31 12957 claude_37_sonnet
35 13581 claude_37_sonnet
24 12551 claude_37_sonnet
28 16802 claude_37_sonnet
45 12246 claude_37_sonnet
36 13741 claude_37_sonnet
27 20000 claude_37_sonnet
35 18046 claude_37_sonnet
35 12949 claude_37_sonnet
36 20000 claude_37_sonnet
35 20000 claude_37_sonnet
33 23630 gpt-5
30 23383 gpt-5
31 24298 gpt-5
36 32242 gpt-5
34 23685 gpt-5
38 27708 gpt-5
29 30105 gpt-5
29 24972 gpt-5
25 18835 gpt-5
25 29029 gpt-5
30 22563 gpt-5
32 17026 gpt-5
42 24762 gpt-5
33 24332 gpt-5
36 23839 gpt-5
22 24940 gpt-5
36 25804 gpt-5
32 23459 gpt-5
34 20442 gpt-5
31 29555 gpt-5
35 27100 gpt-5
24 24837 gpt-5
28 30158 gpt-5
45 28656 gpt-5
36 28414 gpt-5
27 24313 gpt-5
35 31527 gpt-5
35 32501 gpt-5
36 30971 gpt-5
35 24618 gpt-5
25 8159 deepseek
29 12955 deepseek
33 12830 deepseek
46 14787 deepseek
47 7899 deepseek
39 12504 deepseek
26 10640 deepseek
39 11372 deepseek
35 11198 deepseek
36 12972 deepseek
35 10385 deepseek
35 10569 deepseek
41 9861 deepseek
39 9993 deepseek
57 13664 deepseek
31 9294 deepseek
31 11728 deepseek
36 11853 deepseek
36 9574 deepseek
45 14656 deepseek
36 11903 deepseek
43 11519 deepseek
47 9790 deepseek
34 14592 deepseek
39 13828 deepseek
37 14349 deepseek
39 9821 deepseek
38 11531 deepseek
31 10361 deepseek
25 7522 o3
35 15795 o3
41 15680 o3
39 12710 o3
57 13448 o3
31 12926 o3
31 24014 o3
36 19115 o3
36 13655 o3
45 18052 o3
36 10541 o3
43 19396 o3
34 11675 o3
25 12411 gemini-2.5
29 17706 gemini-2.5
33 16046 gemini-2.5
46 21097 gemini-2.5
47 20167 gemini-2.5
39 24159 gemini-2.5
26 31026 gemini-2.5
39 29834 gemini-2.5
35 16906 gemini-2.5
35 21899 gemini-2.5
35 18925 gemini-2.5
41 17560 gemini-2.5
39 21497 gemini-2.5
57 36003 gemini-2.5
31 17184 gemini-2.5
31 22756 gemini-2.5
36 21002 gemini-2.5
36 19311 gemini-2.5
45 18683 gemini-2.5
36 24847 gemini-2.5
43 23612 gemini-2.5
47 20394 gemini-2.5
34 14887 gemini-2.5
41 21343 gemini-2.5
39 18515 gemini-2.5
37 15271 gemini-2.5
39 16952 gemini-2.5
38 18802 gemini-2.5
31 16699 gemini-2.5
39 722 claude_37_sonnet
57 1082 claude_37_sonnet
31 377 claude_37_sonnet
31 628 claude_37_sonnet
36 611 claude_37_sonnet
36 835 claude_37_sonnet
45 719 claude_37_sonnet
36 780 claude_37_sonnet
43 1008 claude_37_sonnet
34 953 claude_37_sonnet
25 19413 gpt-5
29 28883 gpt-5
33 31855 gpt-5
46 28563 gpt-5
47 25432 gpt-5
39 31836 gpt-5
26 28981 gpt-5
39 27427 gpt-5
35 28451 gpt-5
36 35557 gpt-5
35 23564 gpt-5
35 28369 gpt-5
41 29056 gpt-5
39 26786 gpt-5
57 29208 gpt-5
31 24801 gpt-5
31 28124 gpt-5
36 34558 gpt-5
36 26723 gpt-5
45 35196 gpt-5
36 22624 gpt-5
43 32133 gpt-5
47 32672 gpt-5
34 23438 gpt-5
41 32103 gpt-5
39 30407 gpt-5
37 28038 gpt-5
39 20444 gpt-5
38 29528 gpt-5
31 26023 gpt-5


==> data/tokens_sokoban.csv <==
x y label
6 8909 deepseek
18 11325 deepseek
14 11669 deepseek
17 10983 deepseek
15 11871 deepseek
9 8733 deepseek
7 8908 deepseek
11 13137 deepseek
8 16826 deepseek
6 10503 deepseek
6 5794 o3
18 12016 o3
14 14378 o3
17 10022 o3
15 13600 o3
9 5626 o3
7 4507 o3
11 10410 o3
8 13246 o3
6 8159 o3
6 11693 gemini-2.5
18 13285 gemini-2.5
17 14074 gemini-2.5
15 14329 gemini-2.5
9 9356 gemini-2.5
7 17475 gemini-2.5
11 11140 gemini-2.5
8 11439 gemini-2.5
6 14334 gemini-2.5
6 8146 claude_37_sonnet
18 10380 claude_37_sonnet
14 15414 claude_37_sonnet
17 11442 claude_37_sonnet
15 7462 claude_37_sonnet
9 5751 claude_37_sonnet
7 16819 claude_37_sonnet
11 11289 claude_37_sonnet
8 11384 claude_37_sonnet
6 9707 claude_37_sonnet
6 10965 gpt-5
18 21753 gpt-5
10 15806 gpt-5
12 21081 gpt-5
21 22401 gpt-5
7 15143 gpt-5
10 14348 gpt-5
10 18566 gpt-5
4 12280 gpt-5
9 14388 gpt-5
6 11534 gpt-5
14 29771 gpt-5
7 18641 gpt-5
7 14053 gpt-5
11 15367 gpt-5
11 19998 gpt-5
7 11887 gpt-5
9 29078 gpt-5
7 14490 gpt-5
5 10052 gpt-5
10 18999 gpt-5
7 10142 gpt-5
17 19481 gpt-5
12 16059 gpt-5
15 21887 gpt-5
9 9517 gpt-5
7 20729 gpt-5
11 19485 gpt-5
8 22001 gpt-5
6 15253 gpt-5
12 15016 deepseek
13 12344 deepseek
18 13312 deepseek
13 9690 deepseek
12 12505 deepseek
14 12625 deepseek
21 10795 deepseek
20 14057 deepseek
25 10168 deepseek
12 12349 deepseek
12 18948 o3
13 10920 o3
18 11012 o3
13 13444 o3
12 7464 o3
14 12338 o3
21 14734 o3
20 19344 o3
25 17976 o3
12 7011 o3
12 15496 gemini-2.5
13 15398 gemini-2.5
18 15939 gemini-2.5
13 12158 gemini-2.5
12 15773 gemini-2.5
14 23265 gemini-2.5
21 25273 gemini-2.5
20 20617 gemini-2.5
25 20509 gemini-2.5
12 17163 gemini-2.5
12 11727 claude_37_sonnet
13 17310 claude_37_sonnet
18 12442 claude_37_sonnet
13 11710 claude_37_sonnet
12 15161 claude_37_sonnet
14 16771 claude_37_sonnet
21 15130 claude_37_sonnet
20 20000 claude_37_sonnet
25 17277 claude_37_sonnet
12 14809 claude_37_sonnet
12 32439 gpt-5
13 21212 gpt-5
12 26135 gpt-5
12 28314 gpt-5
19 31513 gpt-5
12 20371 gpt-5
12 26328 gpt-5
13 25779 gpt-5
10 21123 gpt-5
15 30867 gpt-5
13 22705 gpt-5
18 28280 gpt-5
9 18363 gpt-5
13 23579 gpt-5
8 22702 gpt-5
14 21998 gpt-5
12 21343 gpt-5
9 19891 gpt-5
16 25412 gpt-5
12 17298 gpt-5
11 18054 gpt-5
13 30897 gpt-5
13 28898 gpt-5
18 24305 gpt-5
12 18076 gpt-5
14 28838 gpt-5
21 21827 gpt-5
20 34125 gpt-5
25 31019 gpt-5
12 22105 gpt-5
26 16419 deepseek
10 13973 deepseek
15 10281 deepseek
13 12322 deepseek
17 13409 deepseek
20 13596 deepseek
23 12292 deepseek
20 9681 deepseek
21 11516 deepseek
20 13983 deepseek
26 20660 o3
10 9219 o3
15 13706 o3
13 11590 o3
17 21436 o3
20 14188 o3
23 20629 o3
20 15736 o3
21 21876 o3
20 7495 o3
26 21080 gemini-2.5
10 13107 gemini-2.5
15 17113 gemini-2.5
13 15935 gemini-2.5
17 24138 gemini-2.5
20 18767 gemini-2.5
23 28935 gemini-2.5
20 27078 gemini-2.5
21 19315 gemini-2.5
20 18077 gemini-2.5
26 10390 claude_37_sonnet
10 8626 claude_37_sonnet
15 10741 claude_37_sonnet
13 9180 claude_37_sonnet
17 15384 claude_37_sonnet
20 13279 claude_37_sonnet
23 17540 claude_37_sonnet
20 15738 claude_37_sonnet
21 18554 claude_37_sonnet
20 19968 claude_37_sonnet
26 32868 gpt-5
10 14646 gpt-5
18 24376 gpt-5
13 23970 gpt-5
14 31530 gpt-5
14 23727 gpt-5
15 24312 gpt-5
15 29616 gpt-5
19 20456 gpt-5
15 21566 gpt-5
12 20569 gpt-5
14 32856 gpt-5
14 23341 gpt-5
13 26717 gpt-5
11 26886 gpt-5
13 27761 gpt-5
26 30034 gpt-5
19 27631 gpt-5
10 19262 gpt-5
13 21369 gpt-5
9 17067 gpt-5
17 24900 gpt-5
20 26305 gpt-5
23 18806 gpt-5
20 26040 gpt-5
21 27326 gpt-5
20 19834 gpt-5
24 14777 deepseek
19 13652 deepseek
26 10050 deepseek
25 11553 deepseek
19 12501 deepseek
18 12621 deepseek
18 11787 deepseek
19 16478 deepseek
28 14462 deepseek
16 13645 deepseek
23 11262 deepseek
15 11910 deepseek
11 13844 deepseek
17 11307 deepseek
15 12673 deepseek
17 12587 deepseek
20 16030 deepseek
27 9829 deepseek
14 10110 deepseek
19 12822 deepseek
22 14421 deepseek
21 14790 deepseek
24 11232 deepseek
22 13149 deepseek
17 11789 deepseek
19 14990 deepseek
16 15192 deepseek
15 13520 deepseek
12 12226 deepseek
19 10062 o3
23 16999 o3
21 11107 o3
22 24719 o3
17 8059 o3
19 17545 o3
15 14554 o3
24 15562 gemini-2.5
19 22161 gemini-2.5
23 26110 gemini-2.5
21 32965 gemini-2.5
22 17149 gemini-2.5
19 16481 gemini-2.5
16 16110 gemini-2.5
15 18253 gemini-2.5
12 19312 gemini-2.5
24 19114 claude_37_sonnet
19 20000 claude_37_sonnet
23 14332 claude_37_sonnet
21 17090 claude_37_sonnet
22 16644 claude_37_sonnet
17 16919 claude_37_sonnet
19 15188 claude_37_sonnet
16 13511 claude_37_sonnet
15 11475 claude_37_sonnet
12 15458 claude_37_sonnet
24 35927 gpt-5
19 20077 gpt-5
25 30499 gpt-5
19 30767 gpt-5
18 32049 gpt-5
18 23916 gpt-5
20 28964 gpt-5
19 26285 gpt-5
16 29266 gpt-5
23 34538 gpt-5
15 22533 gpt-5
11 19849 gpt-5
17 25764 gpt-5
15 27497 gpt-5
17 25484 gpt-5
20 24339 gpt-5
27 27005 gpt-5
14 22455 gpt-5
19 30198 gpt-5
22 27111 gpt-5
21 32842 gpt-5
24 33503 gpt-5
22 29593 gpt-5
17 24602 gpt-5
19 32444 gpt-5
16 30186 gpt-5
15 25202 gpt-5
12 26956 gpt-5
33 13567 deepseek
17 15772 deepseek
24 10537 deepseek
23 10549 deepseek
26 11500 deepseek
20 13516 deepseek
20 14272 deepseek
23 13536 deepseek
27 14275 deepseek
20 15869 deepseek
32 10375 deepseek
26 15611 deepseek
22 11157 deepseek
33 21276 o3
17 22211 o3
23 17802 o3
23 12846 o3
20 17589 o3
20 21090 o3
23 16486 o3
27 20908 o3
20 13196 o3
32 12350 o3
26 25827 o3
22 15807 o3
33 22521 gemini-2.5
17 18942 gemini-2.5
24 16224 gemini-2.5
23 19784 gemini-2.5
23 21263 gemini-2.5
26 23042 gemini-2.5
23 15981 gemini-2.5
20 16257 gemini-2.5
20 24981 gemini-2.5
23 20789 gemini-2.5
27 20833 gemini-2.5
20 22752 gemini-2.5
32 27256 gemini-2.5
26 14159 gemini-2.5
22 22951 gemini-2.5
33 16171 claude_37_sonnet
17 20000 claude_37_sonnet
24 20000 claude_37_sonnet
23 18131 claude_37_sonnet
23 19390 claude_37_sonnet
26 14383 claude_37_sonnet
23 20000 claude_37_sonnet
20 11573 claude_37_sonnet
20 20000 claude_37_sonnet
23 10263 claude_37_sonnet
27 18009 claude_37_sonnet
20 13189 claude_37_sonnet
32 20000 claude_37_sonnet
26 17155 claude_37_sonnet
22 20000 claude_37_sonnet
33 39849 gpt-5
17 31244 gpt-5
24 28084 gpt-5
23 23425 gpt-5
23 29080 gpt-5
26 30799 gpt-5
20 27144 gpt-5
20 32619 gpt-5
23 43684 gpt-5
27 29535 gpt-5
20 33461 gpt-5
26 37734 gpt-5

